High-energy resummation in Higgs production at the next-to-leading order

We present the full next-to-leading order (NLO) result for the impact factor of a forward Higgs boson, obtained in the infinite-top-mass limit, both in the momentum representation and as superposition of the eigenfunctions of the leading-order (LO) BFKL kernel.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

